SIR-RL: Reinforcement Learning for Optimized Policy Control during Epidemiological Outbreaks in Emerging Market and Developing Economies

The outbreak of COVID-19 has highlighted the intricate interplay between public health and economic stability on a global scale. This study proposes a novel reinforcement learning framework designed to optimize health and economic outcomes during pandemics. The framework leverages the SIR model, integrating both lockdown measures (via a stringency index) and vaccination strategies to simulate disease dynamics. The stringency index, indicative of the severity of lockdown measures, influences both the spread of the disease and the economic health of a country. Developing nations, which bear a disproportionate economic burden under stringent lockdowns, are the primary focus of our study. By implementing reinforcement learning, we aim to optimize governmental responses and strike a balance between the competing costs associated with public health and economic stability. This approach also enhances transparency in governmental decision-making by establishing a well-defined reward function for the reinforcement learning agent. In essence, this study introduces an innovative and ethical strategy to navigate the challenge of balancing public health and economic stability amidst infectious disease outbreaks.

==> tikzpicture.txt <==
\newcommand{\DrawNeuronalNetwork}[2][]{
\xdef\Xmax{0}
\foreach \Layer/\X/\Col/\Miss/\Lab/\Count/\Content [count=\Y] in {#2}
{\pgfmathsetmacro{\Xmax}{max(\X,\Xmax)}
 \xdef\Xmax{\Xmax}
 \xdef\Ymax{\Y}
}
\foreach \Layer/\X/\Col/\Miss/\Lab/\Count/\Content [count=\Y] in {#2}
{\node[anchor=south] at ({2*\Y},{\Xmax/2+0.1}) {\Layer};
 \foreach \m in {1,...,\X}
 {
  \ifnum\m=\Miss
   \node [neuron missing] (neuron-\Y-\m) at ({2*\Y},{\X/2-\m}) {};
  \else
   \node [circle,fill=\Col!50,minimum size=1cm] (neuron-\Y-\m) at 
  ({2*\Y},{\X/2-\m}) {\Content};
 \ifnum\Y=1
  \else
   \pgfmathtruncatemacro{\LastY}{\Y-1}
   \foreach \Z in {1,...,\LastX}
   {
    \ifnum\Z=\LastMiss
    \else
     \draw[->] (neuron-\LastY-\Z) -- (neuron-\Y-\m);
    \fi
    }
  \fi
 \fi
 \ifnum\Y=1
  \ifnum\m=\X
   \draw [overlay] (neuron-\Y-\m) -- (state);
  \else
   \ifnum\m=\Miss
   \else
    \draw [overlay] (neuron-\Y-\m) -- (state);
   \fi
  \fi
 \else
 \fi     
 }
 \xdef\LastMiss{\Miss}
 \xdef\LastX{\X}
}
}
\begin{tikzpicture}[x=1.5cm, y=1.5cm,
>=stealth,font=\sffamily,nodes={align=center}]
 \begin{scope}[local bounding box=T]
  \path  node[draw,minimum width=6em,minimum height=4em] (state) {State};
  \begin{scope}[local bounding box=NN]
   \DrawNeuronalNetwork{Input Layer/5/green/4///,
     Hidden Layer/5/blue/4//11/,
     Output Layer/4/red/3//11/}
  \end{scope}
  \path (NN.south) node[below]{Estimated parameter\\ $\theta$};
  \path(NN.east) -- node[above]{Policy\\ $\Pi(\theta,a)$}++ (4em,0);
 \end{scope} 
 \node[fit=(T),label={[anchor=north west]north west:Agent},inner sep=1em,draw]
  (TF){};
 \node[below=3em of TF,draw,inner sep=1em] (Env) {Environment};
 \draw[<-] (TF.200) -- ++ (-1em,0) |- (Env.160) node[pos=0.45,right]{$r_t$};
 \draw[<-] (TF.180) -- ++ (-2em,0) |- (Env.180) node[pos=0.45,left]{$s_t$};
 \draw[->] (NN.east) -- ++ (7em,0)node[right]{$a_t$} |- (Env);
\end{tikzpicture}
